BiasMix-Finance: Post-Generation KYC Guardrails for LLM Portfolio Advice

Large language models (LLMs) can generate plausible-sounding ETF portfolios while silently violating basic KYC-style constraints on risk, fees, and diversification. This is especially problematic in agentic multi-turn advisory systems, where each draft recommendation can become an action unless guarded by an auditable enforcement layer. We study a model-agnostic, asset-agnostic post-generation guardrail pipeline: (i) enforce a strict JSON allocation schema, (ii) validate allocations against numeric caps, and (iii) when violations occur, deterministically project the output to the nearest feasible portfolio via a convex quadratic program (QCQP). We introduce BiasMix-Finance (Mini), a compact stress-test benchmark for constrained decision-making under biased LLM generations, with a 16-ETF universe, three investor profiles, and eight bias prompts. Across three models and three inference modes (direct, critique, self-consistency), first-pass generations violate at least one cap in 47.6-85.7% of test cases (67.2% pooled), but the convex projection layer reduces final feasibility violations to 0% while requiring only a small correction distance (test pooled median D=||w*-w0||_2=0.066), indicating that the guardrail typically preserves the intent of the original allocation. We report violation rates and correction distances with confidence intervals, and paired model comparisons with multiple-testing correction. To support reproducibility, we release the dataset, prompts, caps, and code in our public GitHub repository.

==> README.txt <==
BiasMix-Finance arXiv/Overleaf project

Files included:
- main.tex
- arxiv.sty
- references.bib
- math_commands.tex
- figs/
- iclr2026_conference.bst

Notes:
1. This project was converted from the provided ICLR workshop source into the Overleaf arXiv-style template structure.
2. The main text still contains the placeholder sentence about the anonymous repository URL being withheld for double-blind review. Update that before posting publicly if needed.
3. The author block was kept as in the provided source. Raj Dandekar, Rajat Dandekar, and Sreedath Panat do not currently have affiliation/email lines in the source.
4. If Overleaf does not automatically render references on first compile, run: LaTeX -> BibTeX -> LaTeX -> LaTeX.

